Large Language Models in Computer Science Education: A Systematic Literature Review

Large language models (LLMs) are becoming increasingly better at a wide range of Natural Language Processing tasks (NLP), such as text generation and understanding. Recently, these models have extended their capabilities to coding tasks, bridging the gap between natural languages (NL) and programming languages (PL). Foundational models such as the Generative Pre-trained Transformer (GPT) and LLaMA series have set strong baseline performances in various NL and PL tasks. Additionally, several models have been fine-tuned specifically for code generation, showing significant improvements in code-related applications. Both foundational and fine-tuned models are increasingly used in education, helping students write, debug, and understand code. We present a comprehensive systematic literature review to examine the impact of LLMs in computer science and computer engineering education. We analyze their effectiveness in enhancing the learning experience, supporting personalized education, and aiding educators in curriculum development. We address five research questions to uncover insights into how LLMs contribute to educational outcomes, identify challenges, and suggest directions for future research.

==> Notes.txt <==
## Questions to discuss:


- Let's Ask AI About Their Programs: Exploring ChatGPT's Answers To Program Comprehension Questions (DOI: 10.1145/3639474.3640058)
Why is this paper cited in text but not flagged as relevant in the database?


- A NOVEL METHODOLOGY OF COMPLETING CODING EXERCISES ON OBJECT ORIENTED PROGRAMMING LANGUAGES BY LLMS TO DEVELOP SOFTWARE:
Why is this being cited if not included on the  search?


- wang2023efficient: Efficient generation of text feedback in object-oriented programming education using cached performer revision

Why is this paper being cited? This paper has not been found anywhere through our query. I could not find it anywhere in our CSV files / database. 


## Re-order RQs in the following order:

- educational level (undegrad vs grad)
- CSE disciplines (instead of edu outcomes)
- Research methodologies
- PLs
- LLMs
